Complexity of Discrete Energy Minimization Problems

Discrete energy minimization is widely-used in computer vision and machine learning for problems such as MAP inference in graphical models. The problem, in general, is notoriously intractable, and finding the global optimal solution is known to be NP-hard. However, is it possible to approximate this problem with a reasonable ratio bound on the solution quality in polynomial time? We show in this paper that the answer is no. Specifically, we show that general energy minimization, even in the 2-label pairwise case, and planar energy minimization with three or more labels are exp-APX-complete. This finding rules out the existence of any approximation algorithm with a sub-exponential approximation ratio in the input size for these two problems, including constant factor approximations. Moreover, we collect and review the computational complexity of several subclass problems and arrange them on a complexity scale consisting of three major complexity classes -- PO, APX, and exp-APX, corresponding to problems that are solvable, approximable, and inapproximable in polynomial time. Problems in the first two complexity classes can serve as alternative tractable formulations to the inapproximable ones. This paper can help vision researchers to select an appropriate model for an application or guide them in designing new algorithms.

==> ar_dirs.txt <==
*.tex
*.bib
*.bbl
*.sty
*.cls
*.
*.bat
*.txt
*.pdf
*.jpg

==> ar_dirs_exclude.txt <==
diff_preamble.tex
diff.tex
*.user
*.ncb
*.svn
*.bsc
*.exp
*.lib
*.ilk
*.mat
*.pdb
~*
*\old\
*\depricated\
*.max_reg
*.layout
*.depend
*\back\
data/*.txt
obj
reference/
back/
submission/
diff*
main.pdf


==> bib/10.2307_169636.txt <==
@article{10.2307/169636,
 ISSN = {0030364X, 15265463},
 URL = {http://www.jstor.org/stable/169636},
 abstract = {This paper gives general conditions under which a collection of optimization problems, with the objective function and the constraint set depending on a parameter, has optimal solutions that are an isotone function of the parameter. Relating to this, we present a theory that explores and elaborates on the problem of minimizing a submodular function on a lattice.},
 author = {Donald M. Topkis},
 journal = {Operations Research},
 number = {2},
 pages = {305-321},
 publisher = {INFORMS},
 title = {Minimizing a Submodular Function on a Lattice},
 volume = {26},
 year = {1978}
}



==> bib/repeatedbib.txt <==
@article{Abdelbar-98,
title = "Approximating {MAPs} for belief networks is {NP}-hard and other theorems ",
journal = "Artificial Intelligence ",
volume = "102",
number = "1",
pages = "21 - 38",
year = "1998",
note = "",
issn = "0004-3702",
doi = "http://dx.doi.org/10.1016/S0004-3702(98)00043-5",
url = "http://www.sciencedirect.com/science/article/pii/S0004370298000435",
author = "Ashraf M. Abdelbar and Sandra M. Hedetniemi",
keywords = "Bayesian belief networks",
keywords = "Dynamic abduction",
keywords = "Next-best explanation",
keywords = "Probabilistic reasoning",
keywords = "Uncertainty",
keywords = "Complexity",
keywords = "Satisfiability "
}
